ParaExp using Leapfrog as Integrator for High-Frequency Electromagnetic Simulations

Recently, ParaExp was proposed for the time integration of linear hyperbolic problems. It splits the time interval of interest into sub-intervals and computes the solution on each sub-interval in parallel. The overall solution is decomposed into a particular solution defined on each sub-interval with zero initial conditions and a homogeneous solution propagated by the matrix exponential applied to the initial conditions. The efficiency of the method depends on fast approximations of this matrix exponential based on recent results from numerical linear algebra. This paper deals with the application of ParaExp in combination with Leapfrog to electromagnetic wave problems in time-domain. Numerical tests are carried out for a simple toy problem and a realistic spiral inductor model discretized by the Finite Integration Technique.

==> data/FD_e_freqRefLFLeja.csv <==
0,0.29083,0.25427,0.2171
4.9505e+06,1.6637,1.0824,1.0564
9.901e+06,9.3554,8.6958,8.7019
1.4851e+07,4.0256,2.9692,2.8983
1.9802e+07,6.3368,4.8811,4.8777
2.4752e+07,8.6008,8.8462,8.8692
2.9703e+07,6.7407,5.1875,5.2135
3.4653e+07,3.4098,2.2083,2.3929
3.9604e+07,2.3341,2.2044,1.9262
4.4554e+07,2.8988,2.6546,2.4765
4.9505e+07,2.4665,1.8957,2.0874
5.4455e+07,0.81596,0.57109,0.61268
5.9406e+07,0.21883,0.24364,0.14059
6.4356e+07,0.19297,0.13699,0.22783
6.9307e+07,0.1269,0.17895,0.21054
7.4257e+07,0.16062,0.17137,0.19652
7.9208e+07,0.22361,0.20352,0.1888
8.4158e+07,0.21164,0.19618,0.28252
8.9109e+07,0.20387,0.14928,0.080842
9.4059e+07,0.18861,0.13811,0.21219
9.901e+07,0.16877,0.16585,0.213
1.0396e+08,0.13781,0.1434,0.17156
1.0891e+08,0.19456,0.12549,0.30945
1.1386e+08,0.1716,0.1294,0.23052
1.1881e+08,0.19588,0.15149,0.16804
1.2376e+08,0.073231,0.14982,0.12227
1.2871e+08,0.1384,0.13507,0.23018
1.3366e+08,0.17407,0.11569,0.22495
1.3861e+08,0.16037,0.15107,0.10735
1.4356e+08,0.15485,0.14592,0.57159
1.4851e+08,0.11499,0.11795,0.11691
1.5347e+08,0.14143,0.096896,0.37833
1.5842e+08,0.16433,0.1172,0.16664
1.6337e+08,0.13556,0.11761,0.56904
1.6832e+08,0.11937,0.095273,0.29723
1.7327e+08,0.11717,0.11903,0.24477
1.7822e+08,0.11096,0.11016,0.19256
1.8317e+08,0.10538,0.12918,0.1335
1.8812e+08,0.10003,0.10343,0.28519
1.9307e+08,0.12106,0.13268,0.38997
1.9802e+08,0.11373,0.1139,0.45657
2.0297e+08,0.12921,0.13438,0.28237
2.0792e+08,0.12486,0.12742,0.18307
2.1287e+08,0.12397,0.13444,0.29407
2.1782e+08,0.13346,0.13593,0.46261
2.2277e+08,0.1186,0.12722,0.58909
2.2772e+08,0.11629,0.13448,0.58369
2.3267e+08,0.12765,0.12163,0.50378
2.3762e+08,0.12128,0.132,0.074124
2.4257e+08,0.10033,0.11885,0.67392
2.4752e+08,0.13678,0.13371,0.58587


==> data/energy_t_Leja_LFRef_LFLF.csv <==
a,b,c,d
0,0,0,0
2e-09,4.8538e-10,6.3954e-10,6.5298e-10
4e-09,1.4654e-09,2.2482e-09,2.2958e-09
6e-09,5.0277e-09,7.0936e-09,4.5459e-09
8e-09,1.5102e-08,2.016e-08,1.5471e-08
1e-08,3.8216e-08,5.9003e-08,4.302e-08
1.2e-08,8.4512e-08,1.2288e-07,1.0059e-07
1.4e-08,1.5978e-07,2.2178e-07,1.9435e-07
1.6e-08,2.6239e-07,3.4778e-07,2.5328e-07
1.8e-08,3.7234e-07,4.7558e-07,3.7574e-07
2e-08,4.6267e-07,5.7084e-07,4.726e-07
2.2e-08,5.1001e-07,6.0841e-07,5.135e-07
2.4e-08,5.0791e-07,5.8648e-07,4.9574e-07
2.6e-08,4.6986e-07,5.1111e-07,4.725e-07
2.8e-08,4.1918e-07,4.4073e-07,4.1678e-07
3e-08,3.757e-07,3.8469e-07,3.6937e-07
3.2e-08,3.456e-07,3.487e-07,3.3953e-07
3.4e-08,3.3161e-07,3.2933e-07,3.2469e-07
3.6e-08,3.237e-07,3.2039e-07,3.2093e-07
3.8e-08,3.2569e-07,3.1677e-07,3.1727e-07
4e-08,3.2621e-07,3.1546e-07,3.1608e-07
4.2e-08,3.3003e-07,3.1499e-07,3.1573e-07
4.4e-08,3.294e-07,3.1488e-07,3.1564e-07
4.6e-08,3.3123e-07,3.1485e-07,3.1563e-07
4.8e-08,3.3242e-07,3.1484e-07,3.1561e-07
5e-08,3.3322e-07,3.1484e-07,3.1561e-07
5.2e-08,3.3643e-07,3.1484e-07,3.1561e-07
5.4e-08,3.3532e-07,3.1484e-07,3.1561e-07
5.6e-08,3.3676e-07,3.1484e-07,3.1561e-07
5.8e-08,3.3672e-07,3.1484e-07,3.1561e-07
6e-08,3.3649e-07,3.1484e-07,3.1561e-07
6.2e-08,3.3845e-07,3.1484e-07,3.1561e-07
6.4e-08,3.3696e-07,3.1484e-07,3.1561e-07
6.6e-08,3.3795e-07,3.1484e-07,3.1561e-07
6.8e-08,3.3795e-07,3.1484e-07,3.1561e-07
7e-08,3.3795e-07,3.1484e-07,3.1561e-07
7.2e-08,3.3795e-07,3.1484e-07,3.1561e-07
7.4e-08,3.3795e-07,3.1484e-07,3.1561e-07
7.6e-08,3.3795e-07,3.1484e-07,3.1561e-07
7.8e-08,3.3795e-07,3.1484e-07,3.1561e-07
8e-08,3.3795e-07,3.1484e-07,3.1561e-07
8.2e-08,3.3795e-07,3.1484e-07,3.1561e-07
8.4e-08,3.3795e-07,3.1484e-07,3.1561e-07
8.6e-08,3.3795e-07,3.1484e-07,3.1561e-07
8.8e-08,3.3795e-07,3.1484e-07,3.1561e-07
9e-08,3.3795e-07,3.1484e-07,3.1561e-07
9.2e-08,3.3795e-07,3.1484e-07,3.1561e-07
9.4e-08,3.3795e-07,3.1484e-07,3.1561e-07
9.6e-08,3.3795e-07,3.1484e-07,3.1561e-07
9.8e-08,3.3795e-07,3.1484e-07,3.1561e-07
1e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.02e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.04e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.06e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.08e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.1e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.12e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.14e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.16e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.18e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.2e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.22e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.24e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.26e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.28e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.3e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.32e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.34e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.36e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.38e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.4e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.42e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.44e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.46e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.48e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.5e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.52e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.54e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.56e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.58e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.6e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.62e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.64e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.66e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.68e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.7e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.72e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.74e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.76e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.78e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.8e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.82e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.84e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.86e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.88e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.9e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.92e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.94e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.96e-07,3.3795e-07,3.1484e-07,3.1561e-07
1.98e-07,3.3795e-07,3.1484e-07,3.1561e-07
2e-07,3.3795e-07,3.1484e-07,3.1561e-07


==> data/nxntnSMVP_LF.csv <==
201,834,1668
135,834,1668
101,834,1668
81,834,1668
68,834,1668
59,834,1668
51,834,1668
46,834,1668
41,834,1668
38,834,1668
35,834,1668
32,834,1668
30,834,1668
28,834,1668
26,834,1668
25,834,1668
24,834,1668
23,834,1668
21,834,1668
135,560,1120
135,560,1120
101,560,1120
81,560,1120
68,560,1120
59,560,1120
51,560,1120
46,560,1120
41,560,1120
38,560,1120
35,560,1120
32,560,1120
30,560,1120
28,560,1120
26,560,1120
25,560,1120
24,560,1120
23,560,1120
21,560,1120
101,420,840
101,420,840
101,420,840
81,420,840
68,420,840
59,420,840
51,420,840
46,420,840
41,420,840
38,420,840
35,420,840
32,420,840
30,420,840
28,420,840
26,420,840
25,420,840
24,420,840
23,420,840
21,420,840
81,338,676
81,338,676
81,338,676
81,338,676
68,338,676
59,338,676
51,338,676
46,338,676
41,338,676
38,338,676
35,338,676
32,338,676
30,338,676
28,338,676
26,338,676
25,338,676
24,338,676
23,338,676
21,338,676
68,285,570
68,285,570
68,285,570
68,285,570
68,285,570
59,285,570
51,285,570
46,285,570
41,285,570
38,285,570
35,285,570
32,285,570
30,285,570
28,285,570
26,285,570
25,285,570
24,285,570
23,285,570
21,285,570
59,249,498
59,249,498
59,249,498
59,249,498
59,249,498
59,249,498
51,249,498
46,249,498
41,249,498
38,249,498
35,249,498
32,249,498
30,249,498
28,249,498
26,249,498
25,249,498
24,249,498
23,249,498
21,249,498
51,216,432
51,216,432
51,216,432
51,216,432
51,216,432
51,216,432
51,216,432
46,216,432
41,216,432
38,216,432
35,216,432
32,216,432
30,216,432
28,216,432
26,216,432
25,216,432
24,216,432
23,216,432
21,216,432
46,196,392
46,196,392
46,196,392
46,196,392
46,196,392
46,196,392
46,196,392
46,196,392
41,196,392
38,196,392
35,196,392
32,196,392
30,196,392
28,196,392
26,196,392
25,196,392
24,196,392
23,196,392
21,196,392
41,177,354
41,177,354
41,177,354
41,177,354
41,177,354
41,177,354
41,177,354
41,177,354
41,177,354
38,177,354
35,177,354
32,177,354
30,177,354
28,177,354
26,177,354
25,177,354
24,177,354
23,177,354
21,177,354
38,165,330
38,165,330
38,165,330
38,165,330
38,165,330
38,165,330
38,165,330
38,165,330
38,165,330
38,165,330
35,165,330
32,165,330
30,165,330
28,165,330
26,165,330
25,165,330
24,165,330
23,165,330
21,165,330
35,154,308
35,154,308
35,154,308
35,154,308
35,154,308
35,154,308
35,154,308
35,154,308
35,154,308
35,154,308
35,154,308
32,154,308
30,154,308
28,154,308
26,154,308
25,154,308
24,154,308
23,154,308
21,154,308
32,142,284
32,142,284
32,142,284
32,142,284
32,142,284
32,142,284
32,142,284
32,142,284
32,142,284
32,142,284
32,142,284
32,142,284
30,142,284
28,142,284
26,142,284
25,142,284
24,142,284
23,142,284
21,142,284
30,135,270
30,135,270
30,135,270
30,135,270
30,135,270
30,135,270
30,135,270
30,135,270
30,135,270
30,135,270
30,135,270
30,135,270
30,135,270
28,135,270
26,135,270
25,135,270
24,135,270
23,135,270
21,135,270
28,127,254
28,127,254
28,127,254
28,127,254
28,127,254
28,127,254
28,127,254
28,127,254
28,127,254
28,127,254
28,127,254
28,127,254
28,127,254
28,127,254
26,127,254
25,127,254
24,127,254
23,127,254
21,127,254
26,120,240
26,120,240
26,120,240
26,120,240
26,120,240
26,120,240
26,120,240
26,120,240
26,120,240
26,120,240
26,120,240
26,120,240
26,120,240
26,120,240
26,120,240
25,120,240
24,120,240
23,120,240
21,120,240
25,116,232
25,116,232
25,116,232
25,116,232
25,116,232
25,116,232
25,116,232
25,116,232
25,116,232
25,116,232
25,116,232
25,116,232
25,116,232
25,116,232
25,116,232
25,116,232
24,116,232
23,116,232
21,116,232
24,113,226
24,113,226
24,113,226
24,113,226
24,113,226
24,113,226
24,113,226
24,113,226
24,113,226
24,113,226
24,113,226
24,113,226
24,113,226
24,113,226
24,113,226
24,113,226
24,113,226
23,113,226
21,113,226
23,109,218
23,109,218
23,109,218
23,109,218
23,109,218
23,109,218
23,109,218
23,109,218
23,109,218
23,109,218
23,109,218
23,109,218
23,109,218
23,109,218
23,109,218
23,109,218
23,109,218
23,109,218
21,109,218
21,102,204
21,102,204
21,102,204
21,102,204
21,102,204
21,102,204
21,102,204
21,102,204
21,102,204
21,102,204
21,102,204
21,102,204
21,102,204
21,102,204
21,102,204
21,102,204
21,102,204
21,102,204
21,102,204


==> data/nxntnSMVP_LF_Hig_Leja1_Leja2_Leja4.csv <==
201,834,1668,11248,7622,7966,8614
135,834,1668,7684,4950,5266,5646
101,834,1668,5802,3740,3892,4222
81,834,1668,4742,2962,3014,3406
68,834,1668,3944,2438,2530,2750
59,834,1668,3520,2100,2192,2394
51,834,1668,2958,1802,1870,2038
46,834,1668,2736,1648,1690,1870
41,834,1668,2426,1392,1484,1590
38,834,1668,2250,1254,1338,1492
35,834,1668,2150,1140,1276,1370
32,834,1668,1954,1078,1078,1272
30,834,1668,1862,976,1032,1166
28,834,1668,1742,940,990,1092
26,834,1668,1706,846,938,990
25,834,1668,1604,848,880,990
24,834,1668,1564,796,848,918
23,834,1668,1564,752,808,880
21,834,1668,1394,686,730,792
201,560,0,11522,7578,7902,8598
135,560,1120,7810,4950,5210,5586
101,560,1120,5766,3740,3872,4218
81,560,1120,4724,2958,2994,3374
68,560,1120,3936,2438,2530,2750
59,560,1120,3476,2092,2180,2394
51,560,1120,2962,1798,1870,2024
46,560,1120,2748,1644,1674,1870
41,560,1120,2422,1380,1484,1650
38,560,1120,2246,1242,1330,1488
35,560,1120,2152,1132,1204,1370
32,560,1120,1958,1078,1158,1272
30,560,1120,1842,1024,1064,1166
28,560,1120,1742,954,990,1084
26,560,1120,1704,882,930,990
25,560,1120,1604,848,880,990
24,560,1120,1544,788,848,954
23,560,1120,1554,752,848,880
21,560,1120,1392,674,722,784
201,420,0,11524,7578,7902,8784
135,420,0,7640,4950,5214,5586
101,420,840,5842,3740,3872,4218
81,420,840,4782,2958,2994,3374
68,420,840,3932,2438,2530,2750
59,420,840,3484,2156,2200,2394
51,420,840,2960,1798,1870,2026
46,420,840,2752,1650,1678,1870
41,420,840,2426,1380,1484,1590
38,420,840,2244,1242,1330,1488
35,420,840,2142,1220,1212,1370
32,420,840,1956,1034,1158,1272
30,420,840,1838,956,1028,1166
28,420,840,1740,954,990,1084
26,420,840,1706,882,930,990
25,420,840,1606,848,880,990
24,420,840,1546,792,848,954
23,420,840,1566,752,796,880
21,420,840,1396,674,722,844
201,338,0,11810,7574,7902,8598
135,338,0,7630,4950,5210,5586
101,338,0,5822,3740,3872,4218
81,338,676,4738,2958,2986,3370
68,338,676,3940,2438,2530,2750
59,338,676,3478,2156,2180,2394
51,338,676,2950,1798,1870,2022
46,338,676,2740,1650,1674,1870
41,338,676,2424,1380,1484,1650
38,338,676,2248,1330,1330,1488
35,338,676,2148,1220,1272,1370
32,338,676,1966,1078,1158,1272
30,338,676,1840,1024,1028,1166
28,338,676,1740,954,980,1084
26,338,676,1710,878,882,990
25,338,676,1604,848,880,990
24,338,676,1550,784,848,918
23,338,676,1566,792,796,880
21,338,676,1392,722,722,784
201,285,0,11428,7570,7902,8784
135,285,0,7740,4950,5194,5586
101,285,0,5874,3740,3868,4218
81,285,0,4904,2954,3146,3366
68,285,570,3920,2438,2530,2750
59,285,570,3494,2084,2176,2394
51,285,570,2936,1798,1866,2020
46,285,570,2732,1650,1674,1870
41,285,570,2476,1380,1484,1590
38,285,570,2258,1242,1330,1488
35,285,570,2152,1220,1204,1370
32,285,570,1958,1078,1158,1272
30,285,570,1844,952,1064,1166
28,285,570,1736,940,990,1080
26,285,570,1710,878,882,990
25,285,570,1626,846,880,990
24,285,570,1546,784,848,918
23,285,570,1570,752,796,884
21,285,570,1412,674,722,784
201,249,0,11264,7618,7946,8610
135,249,0,7630,4950,5258,5646
101,249,0,5776,3740,3892,4218
81,249,0,4810,2958,3010,3406
68,249,0,3936,2438,2530,2750
59,249,498,3514,2108,2192,2394
51,249,498,2972,1802,1870,2038
46,249,498,2750,1650,1690,1870
41,249,498,2432,1392,1484,1590
38,249,498,2248,1254,1338,1492
35,249,498,2150,1228,1276,1370
32,249,498,1954,1078,1166,1272
30,249,498,1856,976,1032,1166
28,249,498,1742,954,990,1092
26,249,498,1706,882,882,988
25,249,498,1604,848,846,990
24,249,498,1568,796,848,918
23,249,498,1568,752,808,880
21,249,498,1398,726,726,792
201,216,0,12378,7382,7886,8780
135,216,0,7886,4950,5130,5586
101,216,0,5852,3740,3856,4268
81,216,0,4904,2970,2970,3318
68,216,0,4046,2438,2530,2750
59,216,0,3516,2132,2200,2386
51,216,432,2964,1794,1862,2014
46,216,432,2752,1638,1650,1870
41,216,432,2464,1376,1480,1650
38,216,432,2248,1226,1310,1484
35,216,432,2152,1200,1272,1346
32,216,432,1956,1074,1142,1272
30,216,432,1848,1008,1060,1166
28,216,432,1736,950,990,1064
26,216,432,1704,862,922,990
25,216,432,1630,848,880,982
24,216,432,1540,784,848,954
23,216,432,1564,752,784,880
21,216,432,1410,666,714,784
201,196,0,12052,7370,7874,8780
135,196,0,7770,4950,5126,5586
101,196,0,5792,3740,3856,4248
81,196,0,4818,2970,3090,3314
68,196,0,3994,2438,2582,2750
59,196,0,3476,2124,2200,2370
51,196,0,2944,1786,1858,1992
46,196,392,2766,1634,1650,1870
41,196,392,2478,1368,1480,1650
38,196,392,2254,1310,1378,1484
35,196,392,2154,1196,1272,1338
32,196,392,1964,1070,1138,1268
30,196,392,1848,992,1060,1166
28,196,392,1734,946,990,1060
26,196,392,1692,862,862,990
25,196,392,1634,848,880,982
24,196,392,1544,784,844,954
23,196,392,1554,752,784,876
21,196,392,1404,662,710,828
201,177,0,11930,7574,7902,8598
135,177,0,7734,4950,5210,5586
101,177,0,6044,3740,3872,4218
81,177,0,4762,2958,2986,3370
68,177,0,3962,2438,2530,2750
59,177,0,3540,2156,2200,2394
51,177,0,2974,1798,1870,2026
46,177,0,2744,1650,1674,1870
41,177,354,2430,1380,1484,1590
38,177,354,2238,1242,1330,1488
35,177,354,2140,1132,1276,1370
32,177,354,1962,1078,1158,1272
30,177,354,1850,956,1064,1166
28,177,354,1732,954,990,1084
26,177,354,1706,882,930,990
25,177,354,1600,848,880,990
24,177,354,1544,784,848,918
23,177,354,1572,752,796,888
21,177,354,1396,674,722,844
201,165,0,11790,7442,7894,8784
135,165,0,7568,4950,5134,5586
101,165,0,5948,3740,3864,4280
81,165,0,5006,2938,3114,3334
68,165,0,4058,2438,2530,2750
59,165,0,3506,2136,2152,2386
51,165,0,2942,1790,1862,2008
46,165,0,2764,1638,1662,1870
41,165,0,2480,1376,1480,1650
38,165,330,2250,1226,1382,1488
35,165,330,2148,1200,1272,1354
32,165,330,1954,1074,1146,1272
30,165,330,1836,1016,1060,1166
28,165,330,1738,954,990,1064
26,165,330,1712,862,922,990
25,165,330,1620,848,880,982
24,165,330,1550,784,848,910
23,165,330,1564,752,788,880
21,165,330,1404,666,714,832
201,154,0,11670,7622,7966,8614
135,154,0,8384,4950,5266,5650
101,154,0,5934,3740,3892,4226
81,154,0,4962,2962,3014,3406
68,154,0,4042,2442,2530,2750
59,154,0,3608,2104,2192,2394
51,154,0,3000,1802,1870,2038
46,154,0,2760,1648,1694,1870
41,154,0,2432,1392,1484,1590
38,154,0,2262,1254,1338,1492
35,154,308,2174,1140,1276,1370
32,154,308,1950,1082,1166,1272
30,154,308,1866,980,1036,1166
28,154,308,1738,954,990,1092
26,154,308,1710,882,882,988
25,154,308,1602,846,880,954
24,154,308,1564,800,848,918
23,154,308,1568,752,808,880
21,154,308,1396,686,730,792
201,142,0,11350,7382,7886,8784
135,142,0,8248,4950,5130,5586
101,142,0,5856,3740,3856,4268
81,142,0,4884,2970,2970,3322
68,142,0,3972,2438,2530,2750
59,142,0,3556,2136,2200,2386
51,142,0,2966,1794,1862,2008
46,142,0,2794,1638,1650,1870
41,142,0,2452,1376,1480,1650
38,142,0,2246,1226,1310,1484
35,142,0,2146,1200,1188,1346
32,142,284,1954,1074,1142,1272
30,142,284,1854,1012,1060,1166
28,142,284,1742,950,990,1064
26,142,284,1710,862,922,980
25,142,284,1638,848,880,982
24,142,284,1546,784,848,954
23,142,284,1572,752,788,880
21,142,284,1410,666,714,828
201,135,0,11340,7610,7922,8610
135,135,0,8178,4950,5254,5634
101,135,0,5840,3740,3888,4218
81,135,0,4860,2958,3006,3406
68,135,0,3964,2438,2530,2750
59,135,0,3544,2108,2192,2394
51,135,0,2958,1798,1870,2038
46,135,0,2786,1650,1686,1870
41,135,0,2442,1380,1484,1650
38,135,0,2248,1246,1338,1492
35,135,0,2156,1132,1224,1370
32,135,0,1946,1078,1166,1272
30,135,270,1880,976,1032,1166
28,135,270,1740,916,940,1092
26,135,270,1720,882,882,990
25,135,270,1610,848,880,990
24,135,270,1590,792,848,918
23,135,270,1564,752,808,880
21,135,270,1394,682,726,784
201,127,0,11196,7370,7870,8780
135,127,0,8160,4950,5126,5586
101,127,0,5766,3740,3856,4248
81,127,0,4792,2970,2970,3314
68,127,0,4150,2438,2530,2750
59,127,0,3510,2124,2200,2370
51,127,0,2928,1786,1858,1992
46,127,0,2754,1634,1650,1870
41,127,0,2472,1368,1476,1650
38,127,0,2270,1222,1306,1484
35,127,0,2166,1128,1272,1338
32,127,0,1954,1070,1138,1268
30,127,0,1832,992,1000,1166
28,127,254,1734,946,990,1060
26,127,254,1704,862,922,990
25,127,254,1614,848,880,982
24,127,254,1538,784,844,954
23,127,254,1558,752,844,880
21,127,254,1396,710,710,784
201,120,0,11212,7522,7894,8784
135,120,0,8002,4950,5154,5586
101,120,0,5726,3740,3868,4304
81,120,0,5392,2950,3130,3362
68,120,0,4114,2438,2530,2750
59,120,0,3500,2148,2200,2386
51,120,0,2994,1794,1870,2012
46,120,0,2742,1646,1662,1870
41,120,0,2534,1376,1484,1590
38,120,0,2256,1230,1314,1488
35,120,0,2154,1204,1272,1358
32,120,0,1978,1078,1150,1272
30,120,0,1842,1016,1060,1166
28,120,0,1732,954,990,1068
26,120,240,1718,866,926,990
25,120,240,1638,848,880,986
24,120,240,1550,784,848,954
23,120,240,1564,752,792,884
21,120,240,1428,666,718,784
201,116,0,12312,7370,7830,8772
135,116,0,7944,4950,5122,5782
101,116,0,6328,3740,3844,4248
81,116,0,4734,2970,3074,3306
68,116,0,4076,2438,2542,2750
59,116,0,3470,2120,2200,2362
51,116,0,2992,1778,1846,1980
46,116,0,2824,1622,1650,1866
41,116,0,2444,1364,1464,1646
38,116,0,2242,1306,1378,1484
35,116,0,2146,1192,1268,1338
32,116,0,1966,1058,1126,1252
30,116,0,1844,984,984,1158
28,116,0,1734,934,982,1060
26,116,0,1708,850,918,990
25,116,232,1632,836,880,966
24,116,232,1540,780,828,898
23,116,232,1572,752,784,880
21,116,232,1402,658,742,824
201,113,0,12448,7574,7902,8598
135,113,0,7968,4950,5210,5586
101,113,0,6334,3740,3872,4218
81,113,0,4722,2958,2986,3370
68,113,0,4082,2438,2530,2750
59,113,0,3472,2156,2180,2394
51,113,0,2986,1798,1870,2022
46,113,0,2724,1650,1674,1870
41,113,0,2450,1380,1484,1650
38,113,0,2246,1242,1330,1488
35,113,0,2150,1220,1272,1370
32,113,0,1970,1078,1158,1272
30,113,0,1840,1024,1028,1166
28,113,0,1732,954,990,1084
26,113,0,1706,878,930,990
25,113,0,1600,848,880,990
24,113,226,1538,784,848,918
23,113,226,1568,752,796,880
21,113,226,1392,674,722,784
201,109,0,12356,7370,7846,8776
135,109,0,7912,4950,5122,5582
101,109,0,6230,3740,3840,4248
81,109,0,5290,2970,3078,3310
68,109,0,4050,2438,2530,2750
59,109,0,3624,2120,2200,2366
51,109,0,2960,1778,1846,1980
46,109,0,2794,1622,1650,1866
41,109,0,2516,1368,1468,1646
38,109,0,2262,1222,1378,1484
35,109,0,2124,1192,1272,1398
32,109,0,1962,1058,1130,1256
30,109,0,1858,984,984,1162
28,109,0,1732,966,986,1060
26,109,0,1700,854,918,990
25,109,0,1614,856,880,966
24,109,0,1546,784,828,898
23,109,218,1566,752,784,880
21,109,218,1416,710,702,828
201,102,0,12068,7370,7750,8760
135,102,0,7826,4950,5114,5848
101,102,0,6192,3736,3800,4244
81,102,0,4654,2970,3070,3302
68,102,0,4012,2522,2530,2816
59,102,0,3588,2120,2200,2334
51,102,0,2936,1750,1834,1980
46,102,0,2766,1610,1650,1862
41,102,0,2486,1352,1516,1642
38,102,0,2248,1294,1286,1484
35,102,0,2122,1180,1264,1386
32,102,0,1950,1046,1122,1252
30,102,0,1852,984,1060,1194
28,102,0,1728,930,970,1060
26,102,0,1710,850,918,990
25,102,0,1628,856,864,958
24,102,0,1586,824,824,954
23,102,0,1562,752,824,880
21,102,204,1402,658,698,816


==> data/ratioFLOPs.csv <==
a,b,c
1,4.199,1
1.5,2.734,1
2,2.054,1
2.5,1.84512,1
3,1.67122,1
5,1.3477,1
10,0.95836,1
15,0.76742,1
20,0.67178,1


==> data/wavePlot2.csv <==
0,0,0
0.66667,0,0
1.3333,0,0
2,0,0
2.6667,0,0
3.3333,0,0
4,0,0
4.6667,0,0
5.3333,0,0
6,0,0
6.6667,0,0
7.3333,0,0
8,0,0
8.6667,0,0
9.3333,0,0
10,0,0
10.667,0,0
11.333,0,0
12,0,0
12.667,0,0
13.333,0,0
14,0,0
14.667,0,0
15.333,0,0
16,0,0
16.667,0,0
17.333,0,0
18,0,0
18.667,0,0
19.333,0,0
20,0,0
0,0.66667,0
0.66667,0.66667,-0.84042
1.3333,0.66667,-1.144
2,0.66667,-1.9279
2.6667,0.66667,-3.0087
3.3333,0.66667,-3.4867
4,0.66667,-4.3057
4.6667,0.66667,-4.6789
5.3333,0.66667,-4.5663
6,0.66667,-4.7091
6.6667,0.66667,-4.0362
7.3333,0.66667,-3.9358
8,0.66667,-3.2271
8.6667,0.66667,-3.1039
9.3333,0.66667,-2.6661
10,0.66667,-2.7642
10.667,0.66667,-2.6661
11.333,0.66667,-3.1039
12,0.66667,-3.2271
12.667,0.66667,-3.9358
13.333,0.66667,-4.0362
14,0.66667,-4.7091
14.667,0.66667,-4.5663
15.333,0.66667,-4.6789
16,0.66667,-4.3057
16.667,0.66667,-3.4867
17.333,0.66667,-3.0087
18,0.66667,-1.9279
18.667,0.66667,-1.144
19.333,0.66667,-0.84042
20,0.66667,0
0,1.3333,0
0.66667,1.3333,-1.144
1.3333,1.3333,-2.7797
2,1.3333,-4.6061
2.6667,1.3333,-5.6964
3.3333,1.3333,-6.7842
4,1.3333,-7.7767
4.6667,1.3333,-7.9183
5.3333,1.3333,-8.1567
6,1.3333,-7.5876
6.6667,1.3333,-6.9839
7.3333,1.3333,-6.1886
8,1.3333,-5.2985
8.6667,1.3333,-4.7662
9.3333,1.3333,-4.1645
10,1.3333,-4.1893
10.667,1.3333,-4.1645
11.333,1.3333,-4.7662
12,1.3333,-5.2985
12.667,1.3333,-6.1886
13.333,1.3333,-6.9839
14,1.3333,-7.5876
14.667,1.3333,-8.1567
15.333,1.3333,-7.9183
16,1.3333,-7.7767
16.667,1.3333,-6.7842
17.333,1.3333,-5.6964
18,1.3333,-4.6061
18.667,1.3333,-2.7797
19.333,1.3333,-1.144
20,1.3333,0
0,2,0
0.66667,2,-1.9279
1.3333,2,-4.6061
2,2,-6.6315
2.6667,2,-8.0826
3.3333,2,-9.6597
4,2,-10.124
4.6667,2,-10.306
5.3333,2,-9.9711
6,2,-8.7789
6.6667,2,-7.844
7.3333,2,-6.2033
8,2,-5.2626
8.6667,2,-4.0217
9.3333,2,-3.63
10,2,-3.1931
10.667,2,-3.63
11.333,2,-4.0217
12,2,-5.2626
12.667,2,-6.2033
13.333,2,-7.844
14,2,-8.7789
14.667,2,-9.9711
15.333,2,-10.306
16,2,-10.124
16.667,2,-9.6597
17.333,2,-8.0826
18,2,-6.6315
18.667,2,-4.6061
19.333,2,-1.9279
20,2,0
0,2.6667,0
0.66667,2.6667,-3.0087
1.3333,2.6667,-5.6964
2,2.6667,-8.0826
2.6667,2.6667,-10.368
3.3333,2.6667,-11.539
4,2.6667,-11.681
4.6667,2.6667,-11.246
5.3333,2.6667,-9.7462
6,2.6667,-8.1169
6.6667,2.6667,-6.0955
7.3333,2.6667,-4.2593
8,2.6667,-2.6715
8.6667,2.6667,-1.4201
9.3333,2.6667,-0.72853
10,2.6667,-0.40977
10.667,2.6667,-0.72853
11.333,2.6667,-1.4201
12,2.6667,-2.6715
12.667,2.6667,-4.2593
13.333,2.6667,-6.0955
14,2.6667,-8.1169
14.667,2.6667,-9.7462
15.333,2.6667,-11.246
16,2.6667,-11.681
16.667,2.6667,-11.539
17.333,2.6667,-10.368
18,2.6667,-8.0826
18.667,2.6667,-5.6964
19.333,2.6667,-3.0087
20,2.6667,0
0,3.3333,0
0.66667,3.3333,-3.4867
1.3333,3.3333,-6.7842
2,3.3333,-9.6597
2.6667,3.3333,-11.539
3.3333,3.3333,-12.184
4,3.3333,-11.617
4.6667,3.3333,-10.062
5.3333,3.3333,-7.9213
6,3.3333,-5.4392
6.6667,3.3333,-3.0885
7.3333,3.3333,-0.90407
8,3.3333,0.75506
8.6667,3.3333,2.0464
9.3333,3.3333,2.7363
10,3.3333,3.0318
10.667,3.3333,2.7363
11.333,3.3333,2.0464
12,3.3333,0.75506
12.667,3.3333,-0.90407
13.333,3.3333,-3.0885
14,3.3333,-5.4392
14.667,3.3333,-7.9213
15.333,3.3333,-10.062
16,3.3333,-11.617
16.667,3.3333,-12.184
17.333,3.3333,-11.539
18,3.3333,-9.6597
18.667,3.3333,-6.7842
19.333,3.3333,-3.4867
20,3.3333,0
0,4,0
0.66667,4,-4.3057
1.3333,4,-7.7767
2,4,-10.124
2.6667,4,-11.681
3.3333,4,-11.617
4,4,-10.067
4.6667,4,-7.9044
5.3333,4,-4.8265
6,4,-2.112
6.6667,4,0.58282
7.3333,4,2.6785
8,4,4.2396
8.6667,4,5.4013
9.3333,4,5.9173
10,4,6.2384
10.667,4,5.9173
11.333,4,5.4013
12,4,4.2396
12.667,4,2.6785
13.333,4,0.58282
14,4,-2.112
14.667,4,-4.8265
15.333,4,-7.9044
16,4,-10.067
16.667,4,-11.617
17.333,4,-11.681
18,4,-10.124
18.667,4,-7.7767
19.333,4,-4.3057
20,4,0
0,4.6667,0
0.66667,4.6667,-4.6789
1.3333,4.6667,-7.9183
2,4.6667,-10.306
2.6667,4.6667,-11.246
3.3333,4.6667,-10.062
4,4.6667,-7.9044
4.6667,4.6667,-4.608
5.3333,4.6667,-1.2278
6,4.6667,1.6679
6.6667,4.6667,4.2876
7.3333,4.6667,5.8664
8,4.6667,7.2877
8.6667,4.6667,7.826
9.3333,4.6667,8.4188
10,4.6667,8.3489
10.667,4.6667,8.4188
11.333,4.6667,7.826
12,4.6667,7.2877
12.667,4.6667,5.8664
13.333,4.6667,4.2876
14,4.6667,1.6679
14.667,4.6667,-1.2278
15.333,4.6667,-4.608
16,4.6667,-7.9044
16.667,4.6667,-10.062
17.333,4.6667,-11.246
18,4.6667,-10.306
18.667,4.6667,-7.9183
19.333,4.6667,-4.6789
20,4.6667,0
0,5.3333,0
0.66667,5.3333,-4.5663
1.3333,5.3333,-8.1567
2,5.3333,-9.9711
2.6667,5.3333,-9.7462
3.3333,5.3333,-7.9213
4,5.3333,-4.8265
4.6667,5.3333,-1.2278
5.3333,5.3333,2.1219
6,5.3333,4.8646
6.6667,5.3333,6.7926
7.3333,5.3333,8.048
8,5.3333,8.7305
8.6667,5.3333,9.1073
9.3333,5.3333,9.2319
10,5.3333,9.3
10.667,5.3333,9.2319
11.333,5.3333,9.1073
12,5.3333,8.7305
12.667,5.3333,8.048
13.333,5.3333,6.7926
14,5.3333,4.8646
14.667,5.3333,2.1219
15.333,5.3333,-1.2278
16,5.3333,-4.8265
16.667,5.3333,-7.9213
17.333,5.3333,-9.7462
18,5.3333,-9.9711
18.667,5.3333,-8.1567
19.333,5.3333,-4.5663
20,5.3333,0
0,6,0
0.66667,6,-4.7091
1.3333,6,-7.5876
2,6,-8.7789
2.6667,6,-8.1169
3.3333,6,-5.4392
4,6,-2.112
4.6667,6,1.6679
5.3333,6,4.8646
6,6,7.0207
6.6667,6,8.5856
7.3333,6,9.0449
8,6,9.4983
8.6667,6,9.2813
9.3333,6,9.4424
10,6,9.2014
10.667,6,9.4424
11.333,6,9.2813
12,6,9.4983
12.667,6,9.0449
13.333,6,8.5856
14,6,7.0207
14.667,6,4.8646
15.333,6,1.6679
16,6,-2.112
16.667,6,-5.4392
17.333,6,-8.1169
18,6,-8.7789
18.667,6,-7.5876
19.333,6,-4.7091
20,6,0
0,6.6667,0
0.66667,6.6667,-4.0362
1.3333,6.6667,-6.9839
2,6.6667,-7.844
2.6667,6.6667,-6.0955
3.3333,6.6667,-3.0885
4,6.6667,0.58282
4.6667,6.6667,4.2876
5.3333,6.6667,6.7926
6,6.6667,8.5856
6.6667,6.6667,9.1869
7.3333,6.6667,9.3615
8,6.6667,9.1304
8.6667,6.6667,8.8527
9.3333,6.6667,8.6563
10,6.6667,8.5514
10.667,6.6667,8.6563
11.333,6.6667,8.8527
12,6.6667,9.1304
12.667,6.6667,9.3615
13.333,6.6667,9.1869
14,6.6667,8.5856
14.667,6.6667,6.7926
15.333,6.6667,4.2876
16,6.6667,0.58282
16.667,6.6667,-3.0885
17.333,6.6667,-6.0955
18,6.6667,-7.844
18.667,6.6667,-6.9839
19.333,6.6667,-4.0362
20,6.6667,0
0,7.3333,0
0.66667,7.3333,-3.9358
1.3333,7.3333,-6.1886
2,7.3333,-6.2033
2.6667,7.3333,-4.2593
3.3333,7.3333,-0.90407
4,7.3333,2.6785
4.6667,7.3333,5.8664
5.3333,7.3333,8.048
6,7.3333,9.0449
6.6667,7.3333,9.3615
7.3333,7.3333,8.9639
8,7.3333,8.6343
8.6667,7.3333,8.0759
9.3333,7.3333,7.9133
10,7.3333,7.6874
10.667,7.3333,7.9133
11.333,7.3333,8.0759
12,7.3333,8.6343
12.667,7.3333,8.9639
13.333,7.3333,9.3615
14,7.3333,9.0449
14.667,7.3333,8.048
15.333,7.3333,5.8664
16,7.3333,2.6785
16.667,7.3333,-0.90407
17.333,7.3333,-4.2593
18,7.3333,-6.2033
18.667,7.3333,-6.1886
19.333,7.3333,-3.9358
20,7.3333,0
0,8,0
0.66667,8,-3.2271
1.3333,8,-5.2985
2,8,-5.2626
2.6667,8,-2.6715
3.3333,8,0.75506
4,8,4.2396
4.6667,8,7.2877
5.3333,8,8.7305
6,8,9.4983
6.6667,8,9.1304
7.3333,8,8.6343
8,8,7.9439
8.6667,8,7.407
9.3333,8,7.0979
10,8,6.9426
10.667,8,7.0979
11.333,8,7.407
12,8,7.9439
12.667,8,8.6343
13.333,8,9.1304
14,8,9.4983
14.667,8,8.7305
15.333,8,7.2877
16,8,4.2396
16.667,8,0.75506
17.333,8,-2.6715
18,8,-5.2626
18.667,8,-5.2985
19.333,8,-3.2271
20,8,0
0,8.6667,0
0.66667,8.6667,-3.1039
1.3333,8.6667,-4.7662
2,8.6667,-4.0217
2.6667,8.6667,-1.4201
3.3333,8.6667,2.0464
4,8.6667,5.4013
4.6667,8.6667,7.826
5.3333,8.6667,9.1073
6,8.6667,9.2813
6.6667,8.6667,8.8527
7.3333,8.6667,8.0759
8,8.6667,7.407
8.6667,8.6667,6.8065
9.3333,8.6667,6.5196
10,8.6667,6.3612
10.667,8.6667,6.5196
11.333,8.6667,6.8065
12,8.6667,7.407
12.667,8.6667,8.0759
13.333,8.6667,8.8527
14,8.6667,9.2813
14.667,8.6667,9.1073
15.333,8.6667,7.826
16,8.6667,5.4013
16.667,8.6667,2.0464
17.333,8.6667,-1.4201
18,8.6667,-4.0217
18.667,8.6667,-4.7662
19.333,8.6667,-3.1039
20,8.6667,0
0,9.3333,0
0.66667,9.3333,-2.6661
1.3333,9.3333,-4.1645
2,9.3333,-3.63
2.6667,9.3333,-0.72853
3.3333,9.3333,2.7363
4,9.3333,5.9173
4.6667,9.3333,8.4188
5.3333,9.3333,9.2319
6,9.3333,9.4424
6.6667,9.3333,8.6563
7.3333,9.3333,7.9133
8,9.3333,7.0979
8.6667,9.3333,6.5196
9.3333,9.3333,6.2073
10,9.3333,6.0604
10.667,9.3333,6.2073
11.333,9.3333,6.5196
12,9.3333,7.0979
12.667,9.3333,7.9133
13.333,9.3333,8.6563
14,9.3333,9.4424
14.667,9.3333,9.2319
15.333,9.3333,8.4188
16,9.3333,5.9173
16.667,9.3333,2.7363
17.333,9.3333,-0.72853
18,9.3333,-3.63
18.667,9.3333,-4.1645
19.333,9.3333,-2.6661
20,9.3333,0
0,10,0
0.66667,10,-2.7642
1.3333,10,-4.1893
2,10,-3.1931
2.6667,10,-0.40977
3.3333,10,3.0318
4,10,6.2384
4.6667,10,8.3489
5.3333,10,9.3
6,10,9.2014
6.6667,10,8.5514
7.3333,10,7.6874
8,10,6.9426
8.6667,10,6.3612
9.3333,10,6.0604
10,10,5.9867
10.667,10,6.0604
11.333,10,6.3612
12,10,6.9426
12.667,10,7.6874
13.333,10,8.5514
14,10,9.2014
14.667,10,9.3
15.333,10,8.3489
16,10,6.2384
16.667,10,3.0318
17.333,10,-0.40977
18,10,-3.1931
18.667,10,-4.1893
19.333,10,-2.7642
20,10,0
0,10.667,0
0.66667,10.667,-2.6661
1.3333,10.667,-4.1645
2,10.667,-3.63
2.6667,10.667,-0.72853
3.3333,10.667,2.7363
4,10.667,5.9173
4.6667,10.667,8.4188
5.3333,10.667,9.2319
6,10.667,9.4424
6.6667,10.667,8.6563
7.3333,10.667,7.9133
8,10.667,7.0979
8.6667,10.667,6.5196
9.3333,10.667,6.2073
10,10.667,6.0604
10.667,10.667,6.2073
11.333,10.667,6.5196
12,10.667,7.0979
12.667,10.667,7.9133
13.333,10.667,8.6563
14,10.667,9.4424
14.667,10.667,9.2319
15.333,10.667,8.4188
16,10.667,5.9173
16.667,10.667,2.7363
17.333,10.667,-0.72853
18,10.667,-3.63
18.667,10.667,-4.1645
19.333,10.667,-2.6661
20,10.667,0
0,11.333,0
0.66667,11.333,-3.1039
1.3333,11.333,-4.7662
2,11.333,-4.0217
2.6667,11.333,-1.4201
3.3333,11.333,2.0464
4,11.333,5.4013
4.6667,11.333,7.826
5.3333,11.333,9.1073
6,11.333,9.2813
6.6667,11.333,8.8527
7.3333,11.333,8.0759
8,11.333,7.407
8.6667,11.333,6.8065
9.3333,11.333,6.5196
10,11.333,6.3612
10.667,11.333,6.5196
11.333,11.333,6.8065
12,11.333,7.407
12.667,11.333,8.0759
13.333,11.333,8.8527
14,11.333,9.2813
14.667,11.333,9.1073
15.333,11.333,7.826
16,11.333,5.4013
16.667,11.333,2.0464
17.333,11.333,-1.4201
18,11.333,-4.0217
18.667,11.333,-4.7662
19.333,11.333,-3.1039
20,11.333,0
0,12,0
0.66667,12,-3.2271
1.3333,12,-5.2985
2,12,-5.2626
2.6667,12,-2.6715
3.3333,12,0.75506
4,12,4.2396
4.6667,12,7.2877
5.3333,12,8.7305
6,12,9.4983
6.6667,12,9.1304
7.3333,12,8.6343
8,12,7.9439
8.6667,12,7.407
9.3333,12,7.0979
10,12,6.9426
10.667,12,7.0979
11.333,12,7.407
12,12,7.9439
12.667,12,8.6343
13.333,12,9.1304
14,12,9.4983
14.667,12,8.7305
15.333,12,7.2877
16,12,4.2396
16.667,12,0.75506
17.333,12,-2.6715
18,12,-5.2626
18.667,12,-5.2985
19.333,12,-3.2271
20,12,0
0,12.667,0
0.66667,12.667,-3.9358
1.3333,12.667,-6.1886
2,12.667,-6.2033
2.6667,12.667,-4.2593
3.3333,12.667,-0.90407
4,12.667,2.6785
4.6667,12.667,5.8664
5.3333,12.667,8.048
6,12.667,9.0449
6.6667,12.667,9.3615
7.3333,12.667,8.9639
8,12.667,8.6343
8.6667,12.667,8.0759
9.3333,12.667,7.9133
10,12.667,7.6874
10.667,12.667,7.9133
11.333,12.667,8.0759
12,12.667,8.6343
12.667,12.667,8.9639
13.333,12.667,9.3615
14,12.667,9.0449
14.667,12.667,8.048
15.333,12.667,5.8664
16,12.667,2.6785
16.667,12.667,-0.90407
17.333,12.667,-4.2593
18,12.667,-6.2033
18.667,12.667,-6.1886
19.333,12.667,-3.9358
20,12.667,0
0,13.333,0
0.66667,13.333,-4.0362
1.3333,13.333,-6.9839
2,13.333,-7.844
2.6667,13.333,-6.0955
3.3333,13.333,-3.0885
4,13.333,0.58282
4.6667,13.333,4.2876
5.3333,13.333,6.7926
6,13.333,8.5856
6.6667,13.333,9.1869
7.3333,13.333,9.3615
8,13.333,9.1304
8.6667,13.333,8.8527
9.3333,13.333,8.6563
10,13.333,8.5514
10.667,13.333,8.6563
11.333,13.333,8.8527
12,13.333,9.1304
12.667,13.333,9.3615
13.333,13.333,9.1869
14,13.333,8.5856
14.667,13.333,6.7926
15.333,13.333,4.2876
16,13.333,0.58282
16.667,13.333,-3.0885
17.333,13.333,-6.0955
18,13.333,-7.844
18.667,13.333,-6.9839
19.333,13.333,-4.0362
20,13.333,0
0,14,0
0.66667,14,-4.7091
1.3333,14,-7.5876
2,14,-8.7789
2.6667,14,-8.1169
3.3333,14,-5.4392
4,14,-2.112
4.6667,14,1.6679
5.3333,14,4.8646
6,14,7.0207
6.6667,14,8.5856
7.3333,14,9.0449
8,14,9.4983
8.6667,14,9.2813
9.3333,14,9.4424
10,14,9.2014
10.667,14,9.4424
11.333,14,9.2813
12,14,9.4983
12.667,14,9.0449
13.333,14,8.5856
14,14,7.0207
14.667,14,4.8646
15.333,14,1.6679
16,14,-2.112
16.667,14,-5.4392
17.333,14,-8.1169
18,14,-8.7789
18.667,14,-7.5876
19.333,14,-4.7091
20,14,0
0,14.667,0
0.66667,14.667,-4.5663
1.3333,14.667,-8.1567
2,14.667,-9.9711
2.6667,14.667,-9.7462
3.3333,14.667,-7.9213
4,14.667,-4.8265
4.6667,14.667,-1.2278
5.3333,14.667,2.1219
6,14.667,4.8646
6.6667,14.667,6.7926
7.3333,14.667,8.048
8,14.667,8.7305
8.6667,14.667,9.1073
9.3333,14.667,9.2319
10,14.667,9.3
10.667,14.667,9.2319
11.333,14.667,9.1073
12,14.667,8.7305
12.667,14.667,8.048
13.333,14.667,6.7926
14,14.667,4.8646
14.667,14.667,2.1219
15.333,14.667,-1.2278
16,14.667,-4.8265
16.667,14.667,-7.9213
17.333,14.667,-9.7462
18,14.667,-9.9711
18.667,14.667,-8.1567
19.333,14.667,-4.5663
20,14.667,0
0,15.333,0
0.66667,15.333,-4.6789
1.3333,15.333,-7.9183
2,15.333,-10.306
2.6667,15.333,-11.246
3.3333,15.333,-10.062
4,15.333,-7.9044
4.6667,15.333,-4.608
5.3333,15.333,-1.2278
6,15.333,1.6679
6.6667,15.333,4.2876
7.3333,15.333,5.8664
8,15.333,7.2877
8.6667,15.333,7.826
9.3333,15.333,8.4188
10,15.333,8.3489
10.667,15.333,8.4188
11.333,15.333,7.826
12,15.333,7.2877
12.667,15.333,5.8664
13.333,15.333,4.2876
14,15.333,1.6679
14.667,15.333,-1.2278
15.333,15.333,-4.608
16,15.333,-7.9044
16.667,15.333,-10.062
17.333,15.333,-11.246
18,15.333,-10.306
18.667,15.333,-7.9183
19.333,15.333,-4.6789
20,15.333,0
0,16,0
0.66667,16,-4.3057
1.3333,16,-7.7767
2,16,-10.124
2.6667,16,-11.681
3.3333,16,-11.617
4,16,-10.067
4.6667,16,-7.9044
5.3333,16,-4.8265
6,16,-2.112
6.6667,16,0.58282
7.3333,16,2.6785
8,16,4.2396
8.6667,16,5.4013
9.3333,16,5.9173
10,16,6.2384
10.667,16,5.9173
11.333,16,5.4013
12,16,4.2396
12.667,16,2.6785
13.333,16,0.58282
14,16,-2.112
14.667,16,-4.8265
15.333,16,-7.9044
16,16,-10.067
16.667,16,-11.617
17.333,16,-11.681
18,16,-10.124
18.667,16,-7.7767
19.333,16,-4.3057
20,16,0
0,16.667,0
0.66667,16.667,-3.4867
1.3333,16.667,-6.7842
2,16.667,-9.6597
2.6667,16.667,-11.539
3.3333,16.667,-12.184
4,16.667,-11.617
4.6667,16.667,-10.062
5.3333,16.667,-7.9213
6,16.667,-5.4392
6.6667,16.667,-3.0885
7.3333,16.667,-0.90407
8,16.667,0.75506
8.6667,16.667,2.0464
9.3333,16.667,2.7363
10,16.667,3.0318
10.667,16.667,2.7363
11.333,16.667,2.0464
12,16.667,0.75506
12.667,16.667,-0.90407
13.333,16.667,-3.0885
14,16.667,-5.4392
14.667,16.667,-7.9213
15.333,16.667,-10.062
16,16.667,-11.617
16.667,16.667,-12.184
17.333,16.667,-11.539
18,16.667,-9.6597
18.667,16.667,-6.7842
19.333,16.667,-3.4867
20,16.667,0
0,17.333,0
0.66667,17.333,-3.0087
1.3333,17.333,-5.6964
2,17.333,-8.0826
2.6667,17.333,-10.368
3.3333,17.333,-11.539
4,17.333,-11.681
4.6667,17.333,-11.246
5.3333,17.333,-9.7462
6,17.333,-8.1169
6.6667,17.333,-6.0955
7.3333,17.333,-4.2593
8,17.333,-2.6715
8.6667,17.333,-1.4201
9.3333,17.333,-0.72853
10,17.333,-0.40977
10.667,17.333,-0.72853
11.333,17.333,-1.4201
12,17.333,-2.6715
12.667,17.333,-4.2593
13.333,17.333,-6.0955
14,17.333,-8.1169
14.667,17.333,-9.7462
15.333,17.333,-11.246
16,17.333,-11.681
16.667,17.333,-11.539
17.333,17.333,-10.368
18,17.333,-8.0826
18.667,17.333,-5.6964
19.333,17.333,-3.0087
20,17.333,0
0,18,0
0.66667,18,-1.9279
1.3333,18,-4.6061
2,18,-6.6315
2.6667,18,-8.0826
3.3333,18,-9.6597
4,18,-10.124
4.6667,18,-10.306
5.3333,18,-9.9711
6,18,-8.7789
6.6667,18,-7.844
7.3333,18,-6.2033
8,18,-5.2626
8.6667,18,-4.0217
9.3333,18,-3.63
10,18,-3.1931
10.667,18,-3.63
11.333,18,-4.0217
12,18,-5.2626
12.667,18,-6.2033
13.333,18,-7.844
14,18,-8.7789
14.667,18,-9.9711
15.333,18,-10.306
16,18,-10.124
16.667,18,-9.6597
17.333,18,-8.0826
18,18,-6.6315
18.667,18,-4.6061
19.333,18,-1.9279
20,18,0
0,18.667,0
0.66667,18.667,-1.144
1.3333,18.667,-2.7797
2,18.667,-4.6061
2.6667,18.667,-5.6964
3.3333,18.667,-6.7842
4,18.667,-7.7767
4.6667,18.667,-7.9183
5.3333,18.667,-8.1567
6,18.667,-7.5876
6.6667,18.667,-6.9839
7.3333,18.667,-6.1886
8,18.667,-5.2985
8.6667,18.667,-4.7662
9.3333,18.667,-4.1645
10,18.667,-4.1893
10.667,18.667,-4.1645
11.333,18.667,-4.7662
12,18.667,-5.2985
12.667,18.667,-6.1886
13.333,18.667,-6.9839
14,18.667,-7.5876
14.667,18.667,-8.1567
15.333,18.667,-7.9183
16,18.667,-7.7767
16.667,18.667,-6.7842
17.333,18.667,-5.6964
18,18.667,-4.6061
18.667,18.667,-2.7797
19.333,18.667,-1.144
20,18.667,0
0,19.333,0
0.66667,19.333,-0.84042
1.3333,19.333,-1.144
2,19.333,-1.9279
2.6667,19.333,-3.0087
3.3333,19.333,-3.4867
4,19.333,-4.3057
4.6667,19.333,-4.6789
5.3333,19.333,-4.5663
6,19.333,-4.7091
6.6667,19.333,-4.0362
7.3333,19.333,-3.9358
8,19.333,-3.2271
8.6667,19.333,-3.1039
9.3333,19.333,-2.6661
10,19.333,-2.7642
10.667,19.333,-2.6661
11.333,19.333,-3.1039
12,19.333,-3.2271
12.667,19.333,-3.9358
13.333,19.333,-4.0362
14,19.333,-4.7091
14.667,19.333,-4.5663
15.333,19.333,-4.6789
16,19.333,-4.3057
16.667,19.333,-3.4867
17.333,19.333,-3.0087
18,19.333,-1.9279
18.667,19.333,-1.144
19.333,19.333,-0.84042
20,19.333,0
0,20,0
0.66667,20,0
1.3333,20,0
2,20,0
2.6667,20,0
3.3333,20,0
4,20,0
4.6667,20,0
5.3333,20,0
6,20,0
6.6667,20,0
7.3333,20,0
8,20,0
8.6667,20,0
9.3333,20,0
10,20,0
10.667,20,0
11.333,20,0
12,20,0
12.667,20,0
13.333,20,0
14,20,0
14.667,20,0
15.333,20,0
16,20,0
16.667,20,0
17.333,20,0
18,20,0
18.667,20,0
19.333,20,0
20,20,0

